Iterative Tree Analysis for Medical Critics

Large Language Models (LLMs) have been widely adopted across various domains, yet their application in the medical field poses unique challenges, particularly concerning the generation of hallucinations. Hallucinations in open-ended long medical text manifest as misleading critical claims, which are difficult to verify due to two reasons. First, critical claims are often deeply entangled within the text and cannot be extracted based solely on surface-level presentation. Second, verifying these claims is challenging because surface-level token-based retrieval often lacks precise or specific evidence, leaving the claims unverifiable without deeper mechanism-based analysis. In this paper, we introduce a novel method termed Iterative Tree Analysis (ITA) for medical critics. ITA is designed to extract implicit claims from long medical texts and verify each claim through an iterative and adaptive tree-like reasoning process. This process involves a combination of top-down task decomposition and bottom-up evidence consolidation, enabling precise verification of complex medical claims through detailed mechanism-level reasoning. Our extensive experiments demonstrate that ITA significantly outperforms previous methods in detecting factual inaccuracies in complex medical text verification tasks by 10%. Additionally, we will release a comprehensive test set to the public, aiming to foster further advancements in research within this domain.

==> cleaner_config.yaml <==
patterns_and_insertions:
    [
        # Use single ticks for regex patterns
        # http://blogs.perl.org/users/tinita/2018/03/strings-in-yaml---to-quote-or-not-to-quote.html
        # You need to escape \ with \\ in the pattern, for instance for \\todo
        # Use Python named groups https://docs.python.org/3/library/re.html#regular-expression-examples
        # Escape {{ and }} in the insertion expression
        # 
        # Optional:
        # Set strip_whitespace to n to disable white space stripping while replacing the pattern. (Default: y)

        {
            "pattern" : '(?:\\figcomp{\s*)(?P<first>.*?)\s*}\s*{\s*(?P<second>.*?)\s*}\s*{\s*(?P<third>.*?)\s*}',
            "insertion" : '\parbox[c]{{ {second} \linewidth}} {{ \includegraphics[width= {third} \linewidth]{{figures/{first} }} }}',
            "description" : "Replace figcomp",
            # "strip_whitespace": n 
        },
    ]
verbose: False
commands_to_delete: [
    '\\todo',
]
